A Near-infrared Survey of UV-excited Molecular Hydrogen in Photodissociation Regions

We present a comparative study of the near-infrared (NIR) H$_2$ line emission from five regions near hot young stars: Sharpless 140, NGC 2023, IC 63, the Horsehead Nebula, and the Orion Bar. This emission originates in photodissociation or photon-dominated regions (PDRs), interfaces between photoionized and molecular gas near hot (O) stars or reflection nebulae illuminated by somewhat cooler (B) stars. In these environments, the dominant excitation mechanism for NIR emission lines originating from excited rotational-vibrational (rovibrational) levels of the ground electronic state is radiative or UV excitation (fluorescence), wherein absorption of far-UV photons pumps H$_2$ molecules into excited electronic states from which they decay into the upper levels of the NIR lines. Our sources span a range of UV radiation fields ($G_0 = 10^2$-$10^5$) and gas densities ($n_H = 10^4$-$10^6$ cm$^{-3}$), enabling examination of how these properties affect the emergent spectrum. We obtained high-resolution ($R \approx 45,000$) spectra spanning $1.45$-$2.45$~$\mu$m on the 2.7m Harlan J. Smith Telescope at McDonald Observatory with the Immersion Grating INfrared Spectrometer (IGRINS), detecting up to over 170 transitions per source from excited vibrational states ($v = 1$-$14$). The populations of individual rovibrational levels derived from these data clearly confirm UV excitation. Among the five PDRs in our survey, the Orion Bar shows the greatest deviation of the populations and spectrum from pure UV excitation, while Sharpless 140 shows the least deviation. However, we find that all five PDRs exhibit at least some modification of the level populations relative to their values under pure UV excitation, a result we attribute to collisional effects.

==> table2.txt <==
Title: A Near-Infrared Survey of UV Excited Molecular Hydrogen 
       in Photodissociation Regions 
Authors: Kaplan K.F., Dinerstein H.L., Kim H., Jaffe D.T. 
Table: H_2_ line fluxes for our PDRs (normalized to the 4-2 O(3) line)
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label       Explanations
--------------------------------------------------------------------------------
   1- 11 A11    ---     ID          H_2_ line rovibrational identifier
  13- 20 F8.6   um      Wave        H_2_ line vacuum wavelength
  22- 23 I2     ---     vu          Transition upper vibrational state
  25- 26 I2     ---     Ju          Transition upper rotational state
  28- 33 F6.3   ---     Fs140       ? Line flux for S 140 (1)
  35- 40 F6.3   ---   e_Fs140       ? One-sigma uncertainty in Fs140
  42- 47 F6.3   ---     Fngc2023    ? Line flux for NGC 2023 (1)
  49- 54 F6.3   ---   e_Fngc2023    ? One-sigma uncertainty in Fngc2023
  56- 61 F6.3   ---     Fic63       ? Line flux for IC 63 (1)
  63- 68 F6.3   ---   e_Fic63       ? One-sigma uncertainty in Fic63
  70- 75 F6.3   ---     Fhorse      ? Line flux for the Horsehead Nebula (1)
  77- 82 F6.3   ---   e_Fhorse      ? One-sigma uncertainty in Fhorse
  84- 89 F6.3   ---     Forionbar   ? Line flux for the Orion Bar (1)
  91- 96 F6.3   ---   e_Forionbar   ? One-sigma uncertainty in Forionbar
--------------------------------------------------------------------------------
Note (1): Undetected lines are left blank.
--------------------------------------------------------------------------------
   1-0 Q(1) 2.406592  1  1  4.357  0.446  7.910  0.853  5.229  0.630  5.288  0.475 23.334  2.065
   1-0 Q(2) 2.413439  1  2  2.412  0.248  2.640  0.285  2.276  0.275  3.131  0.283  5.539  0.492
   1-0 S(0) 2.223290  1  2  2.169  0.210  2.371  0.243  2.111  0.246  3.061  0.254  5.208  0.425
   1-0 S(1) 2.121834  1  3  3.740  0.348  5.402  0.536  4.336  0.494  4.082  0.322 15.214  1.177
   1-0 Q(3) 2.423730  1  3  2.387  0.246  3.414  0.370  2.825  0.341  2.890  0.262 10.160  0.905
   1-0 Q(4) 2.437489  1  4  1.114  0.115  1.211  0.132  1.092  0.132  1.371  0.126  2.506  0.225
   1-0 S(2) 2.033758  1  4  1.922  0.172  2.135  0.205                2.363  0.177  4.225  0.310
   1-0 S(3) 1.957559  1  5  2.438  0.210  4.124  0.383  3.285  0.358  2.632  0.189  8.835  0.617
   1-0 Q(6) 2.475559  1  6  0.396  0.042  0.466  0.052  0.475  0.060  0.573  0.074              
   1-0 S(6) 1.788050  1  8                                                          0.869  0.053
   1-0 S(7) 1.747955  1  9  0.367  0.028  0.779  0.065  0.634  0.065  0.310  0.028  2.012  0.118
   1-0 S(8) 1.714738  1 10  0.094  0.009  0.174  0.015  0.152  0.018                0.393  0.023
   1-0 S(9) 1.687761  1 11  0.122  0.009  0.267  0.021  0.229  0.023  0.167  0.014  0.649  0.036
  1-0 S(10) 1.666475  1 12  0.027  0.003  0.057  0.005  0.043  0.006                0.094  0.006
  1-0 S(11) 1.650413  1 13                0.046  0.004  0.050  0.006                0.083  0.005
  1-0 S(17) 1.645885  1 19                                                          0.069  0.004
   2-1 S(0) 2.355605  2  2  0.911  0.092  0.780  0.083  0.818  0.098  1.184  0.107  0.955  0.083
   2-1 S(1) 2.247716  2  3  1.551  0.151  1.742  0.180  1.485  0.174  1.427  0.120  2.819  0.233
   2-0 O(6) 1.486989  2  4  0.130  0.009                0.077  0.010                            
   2-1 S(2) 2.154216  2  4  0.854  0.080  0.807  0.081  0.748  0.086  0.946  0.077  0.953  0.075
   2-0 O(7) 1.546377  2  5  0.063  0.005  0.091  0.007  0.088  0.010                0.157  0.008
   2-1 S(3) 2.073482  2  5  1.066  0.097  1.440  0.140                0.912  0.071  2.483  0.187
   2-1 S(4) 2.004109  2  6                0.459  0.044                                          
   2-0 O(9) 1.679641  2  7                0.018  0.002  0.028  0.005                0.033  0.003
  2-1 S(10) 1.768836  2 12                0.016  0.002                                          
   3-1 O(4) 1.467714  3  2  0.586  0.035                0.622  0.056                            
   3-1 O(5) 1.522033  3  3  0.392  0.025  0.455  0.032  0.440  0.040  0.406  0.024  0.589  0.027
   3-2 S(1) 2.386471  3  3  0.795  0.082  0.714  0.077  0.775  0.094  0.731  0.071  0.946  0.083
   3-1 O(6) 1.581171  3  4  0.164  0.011  0.133  0.010  0.124  0.013                0.146  0.008
   3-2 S(2) 2.287045  3  4  0.414  0.041  0.378  0.040  0.340  0.040  0.450  0.040  0.390  0.033
   3-1 O(7) 1.645348  3  5  0.082  0.006  0.128  0.010  0.097  0.010                0.186  0.010
   3-2 S(3) 2.201399  3  5  0.467  0.045  0.625  0.064  0.507  0.059  0.372  0.032  0.941  0.076
   3-2 S(4) 2.128015  3  6  0.160  0.015  0.217  0.022  0.185  0.022  0.159  0.015  0.299  0.023
   3-1 O(9) 1.789869  3  7  0.020  0.003  0.037  0.003                              0.065  0.005
   3-2 S(5) 2.065584  3  7  0.202  0.019  0.362  0.035  0.268  0.031  0.214  0.021  0.641  0.048
   3-2 S(7) 1.969231  3  9  0.072  0.007                0.115  0.014                            
  3-1 Q(13) 1.502463  3 13                                                          0.123  0.007
  3-1 Q(15) 1.568584  3 15                0.042  0.004                                          
   4-2 O(2) 1.461133  4  0  0.905  0.054  0.714  0.048  0.787  0.071                            
   4-2 O(3) 1.509865  4  1  1.000  0.062  1.000  0.070  1.000  0.090  1.000  0.048  1.000  0.044
   4-2 O(4) 1.563515  4  2  0.536  0.035  0.442  0.032  0.505  0.047  0.685  0.035  0.336  0.016
   4-2 O(5) 1.622299  4  3  0.438  0.030  0.469  0.036  0.436  0.042  0.517  0.032  0.480  0.025
   4-2 O(6) 1.686462  4  4  0.106  0.008  0.105  0.009  0.104  0.011                0.094  0.006
   4-2 O(7) 1.756281  4  5  0.072  0.006  0.115  0.010  0.095  0.010                0.182  0.011
   4-3 S(3) 2.344453  4  5  0.208  0.021  0.277  0.029  0.239  0.029                0.448  0.039
   4-3 S(4) 2.266764  4  6  0.072  0.009  0.089  0.010                              0.094  0.009
   4-3 S(5) 2.200974  4  7  0.078  0.008  0.135  0.014  0.110  0.014                0.199  0.016
   4-2 Q(7) 1.459195  4  7                0.377  0.026  0.297  0.036                0.548  0.026
   4-2 Q(8) 1.477736  4  8  0.084  0.007                                                        
   4-3 S(6) 2.145873  4  8  0.018  0.003  0.032  0.004  0.022  0.005                0.046  0.004
   4-3 S(7) 2.100426  4  9  0.016  0.003  0.038  0.004  0.032  0.006  0.109  0.012  0.062  0.005
  4-2 O(11) 2.099586  4  9                0.017  0.002                              0.021  0.003
   4-2 Q(9) 1.498876  4  9  0.100  0.007  0.200  0.014  0.115  0.012                0.276  0.013
  4-2 Q(11) 1.549455  4 11  0.052  0.004  0.107  0.008  0.088  0.009                0.152  0.007
  4-2 Q(12) 1.579217  4 12                0.031  0.003                                          
  4-2 Q(13) 1.612237  4 13                0.060  0.005                                          
  4-2 Q(14) 1.648782  4 14                0.011  0.002                                          
  4-2 Q(15) 1.689178  4 15                0.023  0.002                                          
  4-3 S(17) 2.047446  4 19                0.017  0.002                                          
   5-3 O(2) 1.560736  5  0  0.577  0.038  0.463  0.034  0.572  0.053  0.791  0.040  0.304  0.015
   5-3 O(3) 1.613520  5  1  0.761  0.052  0.622  0.047  0.722  0.069  0.716  0.040  0.630  0.032
   5-3 Q(1) 1.492933  5  1  1.139  0.070                1.318  0.118                0.835  0.037
   5-3 O(4) 1.671813  5  2  0.393  0.028  0.329  0.026  0.332  0.033  0.566  0.034  0.214  0.012
   5-3 Q(2) 1.497982  5  2  0.544  0.034  0.467  0.033  0.554  0.050                            
   5-3 Q(3) 1.505588  5  3                0.712  0.050                              0.617  0.028
   5-3 O(5) 1.735889  5  3  0.274  0.021                0.265  0.027  0.526  0.045              
   5-3 Q(4) 1.515791  5  4  0.274  0.017  0.252  0.018  0.262  0.024                0.239  0.011
   5-3 Q(5) 1.528648  5  5  0.268  0.017  0.383  0.027  0.387  0.036                0.492  0.023
   5-3 O(8) 1.966206  5  6                0.029  0.003                              0.032  0.004
   5-3 Q(6) 1.544231  5  6  0.070  0.006  0.142  0.011  0.129  0.015                            
   5-4 S(4) 2.424758  5  6                0.029  0.004                              0.035  0.006
   5-3 O(9) 2.057127  5  7  0.033  0.004  0.039  0.004  0.041  0.007                0.049  0.005
   5-3 Q(7) 1.562635  5  7  0.131  0.009  0.229  0.017  0.184  0.018                0.289  0.014
   5-3 Q(8) 1.583975  5  8                0.073  0.006  0.069  0.009                            
   5-3 Q(9) 1.608398  5  9  0.093  0.007  0.132  0.010  0.120  0.012                            
  5-3 Q(11) 1.667248  5 11                0.069  0.006  0.057  0.008                0.073  0.005
  5-4 S(13) 2.152833  5 15                0.017  0.002                                          
   6-4 O(2) 1.675032  6  0  0.419  0.030  0.329  0.026  0.374  0.037  0.609  0.035  0.199  0.011
   6-4 O(3) 1.732641  6  1  0.529  0.040  0.494  0.041  0.485  0.049                0.433  0.025
   6-4 Q(1) 1.601534  6  1  0.660  0.045  0.650  0.049  0.670  0.064                0.471  0.024
   6-4 Q(2) 1.607390  6  2  0.461  0.032  0.354  0.027  0.363  0.035  0.645  0.035  0.214  0.011
   6-4 S(0) 1.536891  6  2  0.355  0.023  0.298  0.021  0.339  0.031  0.630  0.032  0.196  0.009
   6-4 O(4) 1.796524  6  2  0.384  0.031  0.310  0.027  0.349  0.037  0.547  0.042  0.186  0.012
   6-4 S(1) 1.501560  6  3  0.588  0.036  0.586  0.041  0.574  0.052  0.539  0.029  0.527  0.023
   6-4 Q(3) 1.616224  6  3  0.362  0.025  0.388  0.030  0.355  0.034  0.352  0.021  0.350  0.018
   6-4 Q(4) 1.628094  6  4  0.139  0.010  0.150  0.012  0.161  0.016                0.120  0.007
   6-4 Q(5) 1.643084  6  5  0.164  0.012  0.205  0.016                              0.221  0.012
   6-4 O(7) 2.029684  6  5  0.077  0.007  0.100  0.010  0.091  0.011                0.097  0.008
   6-4 O(8) 2.122901  6  6  0.026  0.003                                                        
   6-4 Q(6) 1.661304  6  6                0.077  0.006                              0.078  0.005
   6-4 O(9) 2.224960  6  7                0.036  0.004                                          
   6-4 Q(7) 1.682897  6  7  0.111  0.009  0.159  0.013  0.150  0.016                0.204  0.012
   6-4 Q(8) 1.708040  6  8                0.037  0.003  0.037  0.005                0.055  0.004
   6-4 Q(9) 1.736958  6  9  0.030  0.004  0.065  0.006  0.060  0.007                            
   7-5 Q(1) 1.728799  7  1  0.476  0.036  0.431  0.036  0.447  0.045  0.401  0.032  0.322  0.019
   7-5 S(0) 1.658492  7  2  0.206  0.015  0.151  0.012  0.154  0.015                0.078  0.005
   7-5 Q(2) 1.735761  7  2  0.205  0.016  0.178  0.015  0.184  0.019  0.262  0.019  0.099  0.006
   7-5 O(4) 1.943455  7  2  0.258  0.022  0.226  0.022  0.221  0.025                            
   7-5 S(1) 1.620548  7  3  0.327  0.023  0.328  0.025  0.305  0.029                0.280  0.015
   7-5 O(5) 2.022053  7  3  0.214  0.019                0.122  0.016                            
   7-5 Q(3) 1.746280  7  3  0.292  0.023  0.273  0.023  0.263  0.028                0.211  0.013
   7-5 O(6) 2.109001  7  4  0.052  0.007  0.067  0.007  0.069  0.012                            
   7-5 Q(4) 1.760446  7  4  0.098  0.008  0.100  0.009  0.102  0.011                0.085  0.006
   7-5 S(2) 1.588294  7  4  0.143  0.010  0.163  0.012  0.143  0.014  0.219  0.015              
   7-5 S(3) 1.561510  7  5  0.188  0.013  0.256  0.019  0.213  0.020  0.264  0.017  0.252  0.012
   7-5 O(7) 2.204989  7  5  0.066  0.007  0.065  0.007  0.051  0.009  0.091  0.013  0.065  0.006
   7-5 Q(5) 1.778390  7  5  0.126  0.010  0.158  0.014  0.090  0.012                            
   7-5 O(8) 2.310862  7  6                0.015  0.003                                          
   7-5 S(4) 1.540006  7  6  0.085  0.006  0.109  0.008  0.107  0.011                0.081  0.005
   7-5 O(9) 2.427661  7  7                0.023  0.004                                          
   7-5 S(5) 1.523623  7  7  0.102  0.007  0.184  0.013                              0.193  0.009
   7-5 S(6) 1.512240  7  8  0.024  0.003  0.063  0.005  0.053  0.007                0.054  0.004
   7-5 S(7) 1.505784  7  9                0.123  0.010                                          
  7-5 Q(11) 1.979270  7 11                0.028  0.003  0.033  0.006                0.042  0.004
   7-5 S(9) 1.507629  7 11                0.033  0.004                                          
  7-5 Q(13) 2.092904  7 13                0.014  0.002                              0.023  0.003
   8-6 O(2) 1.970799  8  0  0.272  0.024                0.195  0.023                            
   8-6 O(3) 2.041830  8  1  0.355  0.032  0.304  0.029  0.276  0.031  0.394  0.032  0.204  0.015
   8-6 S(0) 1.804886  8  2                0.097  0.009                              0.118  0.008
   8-6 O(4) 2.121592  8  2  0.195  0.018  0.173  0.017  0.139  0.016  0.230  0.021  0.109  0.009
   8-6 S(1) 1.763952  8  3                0.137  0.012  0.151  0.018                0.127  0.009
   8-6 O(5) 2.210762  8  3  0.143  0.015  0.149  0.016  0.120  0.016  0.146  0.023  0.100  0.009
   8-6 S(2) 1.729672  8  4  0.093  0.008  0.096  0.008  0.073  0.010  0.229  0.023  0.069  0.005
   8-6 O(6) 2.310167  8  4  0.046  0.006  0.050  0.006  0.031  0.007                0.029  0.004
   8-6 S(3) 1.701803  8  5  0.077  0.006  0.121  0.010  0.111  0.012                0.100  0.006
   8-6 Q(5) 1.943225  8  5  0.066  0.006  0.080  0.008  0.056  0.008                0.070  0.007
   8-6 O(7) 2.420824  8  5                0.039  0.006                                          
   8-6 Q(6) 1.970468  8  6                0.027  0.004                                          
   8-6 S(4) 1.680153  8  6  0.042  0.004  0.043  0.004  0.042  0.006                            
   8-6 Q(7) 2.003105  8  7                0.059  0.008                                          
   8-6 S(5) 1.664584  8  7  0.060  0.005  0.074  0.006  0.086  0.009                0.069  0.004
   8-6 S(6) 1.655023  8  8                0.036  0.003                                          
   8-6 Q(8) 2.041614  8  8                0.016  0.002                                          
   8-6 Q(9) 2.086607  8  9                0.030  0.004                              0.025  0.004
   8-6 S(7) 1.651474  8  9                0.043  0.004                                          
  8-6 Q(11) 2.199456  8 11                0.023  0.003                                          
   9-7 O(2) 2.172715  9  0  0.137  0.013  0.106  0.011  0.104  0.013  0.152  0.016  0.052  0.005
   9-7 Q(1) 2.073187  9  1                0.174  0.017  0.128  0.015  0.169  0.018  0.085  0.007
   9-7 O(3) 2.253724  9  1  0.189  0.019  0.171  0.018  0.137  0.017  0.153  0.018  0.102  0.009
   9-7 O(4) 2.345581  9  2  0.111  0.012  0.096  0.010  0.085  0.012  0.164  0.020              
   9-7 Q(2) 2.084098  9  2  0.116  0.011  0.086  0.009  0.068  0.010  0.170  0.023  0.055  0.006
   9-7 S(0) 1.987350  9  2  0.089  0.008  0.070  0.007  0.061  0.008  0.135  0.013  0.040  0.004
   9-7 Q(3) 2.100664  9  3  0.090  0.009  0.096  0.010  0.070  0.009  0.135  0.013  0.056  0.005
   9-7 S(1) 1.942958  9  3                0.104  0.010                                          
   9-6 O(5) 1.475519  9  3                0.063  0.006                                          
   9-7 O(5) 2.449297  9  3  0.082  0.012  0.082  0.011                                          
   9-7 Q(4) 2.123137  9  4  0.037  0.004  0.038  0.004  0.026  0.005                            
   9-7 Q(5) 2.151876  9  5  0.040  0.004  0.052  0.005  0.034  0.005                0.042  0.004
   9-7 Q(7) 2.230268  9  7  0.025  0.004                                                        
   9-7 Q(8) 2.281426  9  8                0.016  0.003                                          
  10-7 O(2) 1.508549 10  0  0.113  0.008  0.104  0.008  0.096  0.013                            
  10-7 O(3) 1.548849 10  1  0.126  0.009  0.120  0.009  0.101  0.011                            
  10-7 Q(1) 1.461391 10  1                0.167  0.013                                          
  10-8 Q(1) 2.322474 10  1  0.086  0.010  0.093  0.011  0.057  0.013                            
  10-7 O(4) 1.595267 10  2  0.079  0.006  0.075  0.006  0.063  0.008                            
  10-8 Q(2) 2.337184 10  2  0.040  0.005  0.050  0.006  0.045  0.008                            
  10-8 S(0) 2.225259 10  2  0.032  0.004  0.026  0.003                                          
  10-7 Q(3) 1.482704 10  3                0.079  0.007                                          
  10-8 S(1) 2.176855 10  3  0.040  0.004  0.050  0.005  0.044  0.006  0.080  0.011  0.041  0.004
  10-8 Q(3) 2.359611 10  3  0.047  0.006  0.040  0.005                                          
  10-7 O(5) 1.648305 10  3  0.050  0.004  0.056  0.005                              0.058  0.004
  10-7 O(6) 1.708625 10  4                0.015  0.002                                          
  10-7 Q(4) 1.500204 10  4                0.050  0.004                                          
  10-8 Q(4) 2.390217 10  4                0.027  0.004                                          
  10-8 S(2) 2.138639 10  4  0.013  0.003  0.018  0.002                                          
  10-8 Q(5) 2.429671 10  5  0.025  0.004  0.024  0.004                                          
  10-7 Q(7) 1.584507 10  7                0.034  0.003                                          
  10-7 Q(9) 1.674084 10  9                0.017  0.002                                          
  11-8 O(2) 1.712094 11  0  0.101  0.008  0.069  0.006  0.080  0.009                            
  11-8 O(3) 1.760924 11  1  0.111  0.009  0.103  0.009  0.071  0.009                            
  11-8 Q(1) 1.657102 11  1  0.099  0.007  0.104  0.008                              0.046  0.003
  11-8 S(0) 1.611071 11  2                0.042  0.004                                          
  11-8 S(1) 1.591504 11  3  0.064  0.005  0.079  0.006  0.072  0.008                0.048  0.003
  11-8 Q(3) 1.687033 11  3  0.041  0.004  0.055  0.005                                          
  11-8 S(2) 1.578830 11  4  0.029  0.003  0.038  0.003                                          
  11-8 Q(4) 1.711844 11  4                0.020  0.002                                          
  11-8 S(3) 1.573164 11  5                0.047  0.004  0.046  0.007                0.068  0.004
  11-8 Q(5) 1.744026 11  5  0.029  0.003  0.023  0.002                                          
  11-8 S(4) 1.574790 11  6                0.016  0.002                                          
  12-9 O(2) 2.007052 12  0                0.039  0.004  0.136  0.022                            
  12-9 O(3) 2.069972 12  1  0.084  0.008  0.065  0.007  0.061  0.008                0.030  0.003
  12-9 Q(1) 1.940134 12  1                0.060  0.006                                          
  12-9 O(4) 2.146016 12  2  0.048  0.005  0.036  0.004  0.029  0.005  0.087  0.012              
  12-9 O(5) 2.237054 12  3                0.026  0.004                                          
  12-9 Q(3) 1.986307 12  3  0.034  0.004  0.032  0.003                                          
  12-9 Q(5) 2.076395 12  5                0.014  0.002                                          
  13-9 O(2) 1.657943 13  0                0.012  0.001                                          
  13-9 O(3) 1.703755 13  1  0.024  0.003  0.024  0.002  0.022  0.004                            
 13-10 Q(1) 2.396139 13  1                0.013  0.003                                          
  13-9 Q(1) 1.614808 13  1  0.021  0.003  0.026  0.002  0.032  0.005                            
  13-9 S(0) 1.582542 13  2                              0.055  0.009                            
  13-9 Q(2) 1.633121 13  2  0.023  0.003  0.013  0.002                                          
  13-9 Q(3) 1.661581 13  3  0.031  0.003                                                        
 14-10 Q(1) 2.091367 14  1                              0.021  0.005                            


==> table3.txt <==
Title: A Near-Infrared Survey of UV Excited Molecular Hydrogen 
       in Photodissociation Regions 
Authors: Kaplan K.F., Dinerstein H.L., Kim H., Jaffe D.T. 
Table: Physical Constants for H_2_ Lines
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
   1- 11 A11    ---     ID       H_2_ line rovibrational identifier
  13- 20 F8.6   um      Wave     H_2_ line vacuum wavelength (1)
  22- 23 I2     ---     vu       Transition upper vibrational state
  25- 26 I2     ---     Ju       Transition upper rotational state
  28- 32 I5     K       Eu/k     Energy of the upper state (1)
  34- 38 F5.2   [s-1]   logAul   Log rovibrational radiative transition 
                                  probability (1)
--------------------------------------------------------------------------------
Note (1): Values are from Roueff et al. (2019) [2019A&A...630A..58R].
--------------------------------------------------------------------------------
   1-0 Q(1) 2.406592  1  1  6148 -6.37
   1-0 Q(2) 2.413439  1  2  6471 -6.52
   1-0 S(0) 2.223290  1  2  6471 -6.60
   1-0 S(1) 2.121834  1  3  6951 -6.46
   1-0 Q(3) 2.423730  1  3  6951 -6.55
   1-0 Q(4) 2.437489  1  4  7584 -6.57
   1-0 S(2) 2.033758  1  4  7584 -6.40
   1-0 S(3) 1.957559  1  5  8364 -6.38
   1-0 Q(6) 2.475559  1  6  9286 -6.59
   1-0 S(6) 1.788050  1  8 11521 -6.45
   1-0 S(7) 1.747955  1  9 12817 -6.53
   1-0 S(8) 1.714738  1 10 14220 -6.63
   1-0 S(9) 1.687761  1 11 15721 -6.77
  1-0 S(10) 1.666475  1 12 17310 -6.98
  1-0 S(11) 1.650413  1 13 18979 -7.27
  1-0 S(17) 1.645885  1 19 30152 -6.72
   2-1 S(0) 2.355605  2  2 12094 -6.43
   2-1 S(1) 2.247716  2  3 12550 -6.30
   2-0 O(6) 1.486989  2  4 13150 -7.33
   2-1 S(2) 2.154216  2  4 13150 -6.25
   2-0 O(7) 1.546377  2  5 13890 -7.50
   2-1 S(3) 2.073482  2  5 13890 -6.24
   2-1 S(4) 2.004109  2  6 14763 -6.25
   2-0 O(9) 1.679641  2  7 15762 -7.89
  2-1 S(10) 1.768836  2 12 22354 -7.13
   3-1 O(4) 1.467714  3  2 17387 -6.55
   3-1 O(5) 1.522033  3  3 17817 -6.70
   3-2 S(1) 2.386471  3  3 17817 -6.29
   3-1 O(6) 1.581171  3  4 18385 -6.86
   3-2 S(2) 2.287045  3  4 18385 -6.25
   3-1 O(7) 1.645348  3  5 19085 -7.02
   3-2 S(3) 2.201399  3  5 19085 -6.25
   3-2 S(4) 2.128015  3  6 19911 -6.28
   3-1 O(9) 1.789869  3  7 20855 -7.36
   3-2 S(5) 2.065584  3  7 20855 -6.34
   3-2 S(7) 1.969231  3  9 23068 -6.59
  3-1 Q(13) 1.502463  3 13 28555 -6.57
  3-1 Q(15) 1.568584  3 15 31688 -6.60
   4-2 O(2) 1.461133  4  0 21941 -5.80
   4-2 O(3) 1.509865  4  1 22079 -6.11
   4-2 O(4) 1.563515  4  2 22352 -6.29
   4-2 O(5) 1.622299  4  3 22758 -6.44
   4-2 O(6) 1.686462  4  4 23294 -6.58
   4-2 O(7) 1.756281  4  5 23954 -6.73
   4-3 S(3) 2.344453  4  5 23954 -6.34
   4-3 S(4) 2.266764  4  6 24733 -6.39
   4-3 S(5) 2.200974  4  7 25622 -6.49
   4-2 Q(7) 1.459195  4  7 25622 -6.29
   4-2 Q(8) 1.477736  4  8 26616 -6.30
   4-3 S(6) 2.145873  4  8 26616 -6.64
   4-3 S(7) 2.100426  4  9 27705 -6.86
  4-2 O(11) 2.099586  4  9 27705 -7.36
   4-2 Q(9) 1.498876  4  9 27705 -6.31
  4-2 Q(11) 1.549455  4 11 30138 -6.34
  4-2 Q(12) 1.579217  4 12 31465 -6.35
  4-2 Q(13) 1.612237  4 13 32853 -6.37
  4-2 Q(14) 1.648782  4 14 34295 -6.38
  4-2 Q(15) 1.689178  4 15 35782 -6.40
  4-3 S(17) 2.047446  4 19 42019 -5.87
   5-3 O(2) 1.560736  5  0 26605 -5.65
   5-3 O(3) 1.613520  5  1 26734 -5.95
   5-3 Q(1) 1.492933  5  1 26734 -5.94
   5-3 O(4) 1.671813  5  2 26991 -6.12
   5-3 Q(2) 1.497982  5  2 26991 -6.08
   5-3 Q(3) 1.505588  5  3 27374 -6.12
   5-3 O(5) 1.735889  5  3 27374 -6.26
   5-3 Q(4) 1.515791  5  4 27877 -6.13
   5-3 Q(5) 1.528648  5  5 28497 -6.14
   5-3 O(8) 1.966206  5  6 29228 -6.67
   5-3 Q(6) 1.544231  5  6 29228 -6.15
   5-4 S(4) 2.424758  5  6 29228 -6.59
   5-3 O(9) 2.057127  5  7 30063 -6.81
   5-3 Q(7) 1.562635  5  7 30063 -6.16
   5-3 Q(8) 1.583975  5  8 30994 -6.17
   5-3 Q(9) 1.608398  5  9 32014 -6.19
  5-3 Q(11) 1.667248  5 11 34288 -6.22
  5-4 S(13) 2.152833  5 15 39536 -6.29
   6-4 O(2) 1.675032  6  0 30942 -5.55
   6-4 O(3) 1.732641  6  1 31062 -5.85
   6-4 Q(1) 1.601534  6  1 31062 -5.85
   6-4 Q(2) 1.607390  6  2 31303 -6.00
   6-4 S(0) 1.536891  6  2 31303 -6.08
   6-4 O(4) 1.796524  6  2 31303 -6.01
   6-4 S(1) 1.501560  6  3 31661 -5.94
   6-4 Q(3) 1.616224  6  3 31661 -6.04
   6-4 Q(4) 1.628094  6  4 32131 -6.06
   6-4 Q(5) 1.643084  6  5 32711 -6.07
   6-4 O(7) 2.029684  6  5 32711 -6.39
   6-4 O(8) 2.122901  6  6 33393 -6.52
   6-4 Q(6) 1.661304  6  6 33393 -6.08
   6-4 O(9) 2.224960  6  7 34172 -6.65
   6-4 Q(7) 1.682897  6  7 34172 -6.09
   6-4 Q(8) 1.708040  6  8 35039 -6.11
   6-4 Q(9) 1.736958  6  9 35988 -6.12
   7-5 Q(1) 1.728799  7  1 35057 -5.82
   7-5 S(0) 1.658492  7  2 35280 -6.06
   7-5 Q(2) 1.735761  7  2 35280 -5.97
   7-5 O(4) 1.943455  7  2 35280 -5.95
   7-5 S(1) 1.620548  7  3 35613 -5.93
   7-5 O(5) 2.022053  7  3 35613 -6.07
   7-5 Q(3) 1.746280  7  3 35613 -6.01
   7-5 O(6) 2.109001  7  4 36050 -6.19
   7-5 Q(4) 1.760446  7  4 36050 -6.03
   7-5 S(2) 1.588294  7  4 36050 -5.88
   7-5 S(3) 1.561510  7  5 36588 -5.86
   7-5 O(7) 2.204989  7  5 36588 -6.31
   7-5 Q(5) 1.778390  7  5 36588 -6.04
   7-5 O(8) 2.310862  7  6 37220 -6.43
   7-5 S(4) 1.540006  7  6 37220 -5.87
   7-5 O(9) 2.427661  7  7 37940 -6.56
   7-5 S(5) 1.523623  7  7 37940 -5.89
   7-5 S(6) 1.512240  7  8 38742 -5.95
   7-5 S(7) 1.505784  7  9 39618 -6.02
  7-5 Q(11) 1.979270  7 11 41557 -6.17
   7-5 S(9) 1.507629  7 11 41557 -6.27
  7-5 Q(13) 2.092904  7 13 43693 -6.24
   8-6 O(2) 1.970799  8  0 38603 -5.51
   8-6 O(3) 2.041830  8  1 38707 -5.80
   8-6 S(0) 1.804886  8  2 38913 -6.09
   8-6 O(4) 2.121592  8  2 38913 -5.94
   8-6 S(1) 1.763952  8  3 39219 -5.97
   8-6 O(5) 2.210762  8  3 39219 -6.06
   8-6 S(2) 1.729672  8  4 39621 -5.94
   8-6 O(6) 2.310167  8  4 39621 -6.17
   8-6 S(3) 1.701803  8  5 40115 -5.93
   8-6 Q(5) 1.943225  8  5 40115 -6.07
   8-6 O(7) 2.420824  8  5 40115 -6.28
   8-6 Q(6) 1.970468  8  6 40695 -6.09
   8-6 S(4) 1.680153  8  6 40695 -5.96
   8-6 Q(7) 2.003105  8  7 41354 -6.11
   8-6 S(5) 1.664584  8  7 41354 -6.01
   8-6 S(6) 1.655023  8  8 42087 -6.09
   8-6 Q(8) 2.041614  8  8 42087 -6.14
   8-6 Q(9) 2.086607  8  9 42884 -6.17
   8-6 S(7) 1.651474  8  9 42884 -6.21
  8-6 Q(11) 2.199456  8 11 44641 -6.24
   9-7 O(2) 2.172715  9  0 41902 -5.57
   9-7 Q(1) 2.073187  9  1 41997 -5.91
   9-7 O(3) 2.253724  9  1 41997 -5.84
   9-7 O(4) 2.345581  9  2 42184 -5.98
   9-7 Q(2) 2.084098  9  2 42184 -6.06
   9-7 S(0) 1.987350  9  2 42184 -6.18
   9-7 Q(3) 2.100664  9  3 42462 -6.10
   9-7 S(1) 1.942958  9  3 42462 -6.08
   9-6 O(5) 1.475519  9  3 42462 -6.42
   9-7 O(5) 2.449297  9  3 42462 -6.09
   9-7 Q(4) 2.123137  9  4 42827 -6.13
   9-7 Q(5) 2.151876  9  5 43274 -6.16
   9-7 Q(7) 2.230268  9  7 44392 -6.21
   9-7 Q(8) 2.281426  9  8 45049 -6.25
  10-7 O(2) 1.508549 10  0 44818 -5.66
  10-7 O(3) 1.548849 10  1 44902 -5.97
  10-7 Q(1) 1.461391 10  1 44902 -5.95
  10-8 Q(1) 2.322474 10  1 44902 -6.06
  10-7 O(4) 1.595267 10  2 45069 -6.15
  10-8 Q(2) 2.337184 10  2 45069 -6.21
  10-8 S(0) 2.225259 10  2 45069 -6.35
  10-7 Q(3) 1.482704 10  3 45317 -6.13
  10-8 S(1) 2.176855 10  3 45317 -6.27
  10-8 Q(3) 2.359611 10  3 45317 -6.26
  10-7 O(5) 1.648305 10  3 45317 -6.29
  10-7 O(6) 1.708625 10  4 45641 -6.43
  10-7 Q(4) 1.500204 10  4 45641 -6.15
  10-8 Q(4) 2.390217 10  4 45641 -6.29
  10-8 S(2) 2.138639 10  4 45641 -6.28
  10-8 Q(5) 2.429671 10  5 46037 -6.33
  10-7 Q(7) 1.584507 10  7 47021 -6.20
  10-7 Q(9) 1.674084 10  9 48212 -6.25
  11-8 O(2) 1.712094 11  0 47317 -5.66
  11-8 O(3) 1.760924 11  1 47390 -5.95
  11-8 Q(1) 1.657102 11  1 47390 -5.97
  11-8 S(0) 1.611071 11  2 47534 -6.22
  11-8 S(1) 1.591504 11  3 47747 -6.09
  11-8 Q(3) 1.687033 11  3 47747 -6.16
  11-8 S(2) 1.578830 11  4 48026 -6.05
  11-8 Q(4) 1.711844 11  4 48026 -6.19
  11-8 S(3) 1.573164 11  5 48365 -6.06
  11-8 Q(5) 1.744026 11  5 48365 -6.22
  11-8 S(4) 1.574790 11  6 48757 -6.09
  12-9 O(2) 2.007052 12  0 49353 -5.76
  12-9 O(3) 2.069972 12  1 49413 -6.05
  12-9 Q(1) 1.940134 12  1 49413 -6.11
  12-9 O(4) 2.146016 12  2 49531 -6.19
  12-9 O(5) 2.237054 12  3 49705 -6.31
  12-9 Q(3) 1.986307 12  3 49705 -6.32
  12-9 Q(5) 2.076395 12  5 50203 -6.41
  13-9 O(2) 1.657943 13  0 50862 -5.94
  13-9 O(3) 1.703755 13  1 50907 -6.24
 13-10 Q(1) 2.396139 13  1 50907 -6.47
  13-9 Q(1) 1.614808 13  1 50907 -6.25
  13-9 S(0) 1.582542 13  2 50994 -6.50
  13-9 Q(2) 1.633121 13  2 50994 -6.41
  13-9 Q(3) 1.661581 13  3 51121 -6.46
 14-10 Q(1) 2.091367 14  1 51782 -6.70


==> table4.txt <==
Title: A Near-Infrared Survey of UV Excited Molecular Hydrogen 
       in Photodissociation Regions 
Authors: Kaplan K.F., Dinerstein H.L., Kim H., Jaffe D.T. 
Table: H_2_ rovibrational level column densities for our PDRs 
       and comparison to pure UV-excited Cloudy model
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label            Explanations
--------------------------------------------------------------------------------
   1- 11 A11    ---    ID               H_2_ line rovibrational identifier
  13- 20 F8.6   um     Wave             H_2_ line vacuum wavelength
  22- 23 I2     ---    vu               Transition upper vibrational state
  25- 26 I2     ---    Ju               Transition upper rotational state
  28- 33 F6.3   [-]    ln[Ratio]s140    ? Natural log of S 140 ratio (1)
  35- 39 F5.3   [-]  E_ln[Ratio]s140    ? Upper uncertainty in ln[Ratio]s140
  41- 45 F5.3   [-]  e_ln[Ratio]s140    ? Lower uncertainty in ln[Ratio]s140
  47- 51 F5.2   ---    (Nu/Nm)s140      ? S 140 ratio (2)
  53- 58 F6.3   [-]    ln[Ratio]ngc2023 ? Natural log of NGC 2023 ratio (1)
  60- 64 F5.3   [-]  E_ln[Ratio]ngc2023 ? Upper uncertainty in ln[Ratio]ngc2023
  66- 70 F5.3   [-]  e_ln[Ratio]ngc2023 ? Lower uncertainty in ln[Ratio]ngc2023
  72- 76 F5.2   ---    (Nu/Nm)ngc2023   ? NGC 2024 Nu/Nm ratio (2)
  78- 83 F6.3   [-]    ln[Ratio]ic63    ? Natural log IC 63 ratio (1) 
  85- 89 F5.3   [-]  E_ln[Ratio]ic63    ? Upper uncertainty in ln[Ratio]ic63
  91- 95 F5.3   [-]  e_ln[Ratio]ic63    ? Lower uncertainty in ln[Ratio]ic63
  97-101 F5.2   ---   (Nu/Nm)ic63       ? IC 63 Nu/Nm ratio (2)
 103-108 F6.3   [-]    ln[Ratio]horse   ? Natural log of Horsehead Nebula ratio (1)
 110-114 F5.3   [-]  E_ln[Ratio]horse   ? Upper uncertainty in ln[Ratio]horse
 116-120 F5.3   [-]  e_ln[Ratio]horse   ? Lower uncertainty in ln[Ratio]horse
 122-126 F5.2   ---    (Nu/Nm)horse     ? Horsehead Nebula ratio (2)
 128-133 F6.3   [-]    ln[Ratio]oribar  ? Natural log of Orion Bar ratio (1)
 135-139 F5.3   [-]  E_ln[Ratio]oribar  ? Upper uncertainty in ln[Ratio]oribar
 141-145 F5.3   [-]  e_ln[Ratio]oribar  ? Lower uncertainty in ln[Ratio]oribar
 147-151 F5.2   ---    (Nu/Nm)oribar    ? Orion Bar Nu/Nm ratio (2)
--------------------------------------------------------------------------------
Note (1): Natural log of the ratio (Nu/gu)/(Nr/gr) which is the column
          density (Nu) for the H_2_ transition divided by the level's
          quantum degeneracy (gu) and normalized to (Nr/gr) which is the
          column density derived from 4-2 O(3) divided by that transition's
          quantum degeneracy (gr). Undetected lines are left blank.
Note (2): Column density (Nu) from the H_2_ transition divided by the column 
          density (Nm) from a pure UV-excited Cloudy model. Undetected 
          lines are left blank.
--------------------------------------------------------------------------------
   1-0 Q(1) 2.406592  1  1  2.520 0.050 0.053  1.94  3.117 0.075 0.081  3.53  2.703 0.070 0.076  2.33  2.714 0.040 0.041  2.36  4.198 0.084 0.092 10.40
   1-0 Q(2) 2.413439  1  2  2.167 0.098 0.108  1.49  2.627 0.103 0.114  2.35  2.303 0.114 0.129  1.70  2.323 0.086 0.095  1.74  3.685 0.085 0.093  6.78
   1-0 S(0) 2.223290  1  2  2.166 0.092 0.102  1.49  2.625 0.098 0.108  2.35  2.333 0.110 0.124  1.76  2.405 0.080 0.087  1.89  3.729 0.078 0.085  7.09
   1-0 S(1) 2.121834  1  3  1.607 0.045 0.048  1.83  1.974 0.069 0.074  2.65  1.754 0.067 0.072  2.12  1.694 0.035 0.036  2.00  3.010 0.074 0.080  7.45
   1-0 Q(3) 2.423730  1  3  1.498 0.050 0.053  1.66  1.856 0.075 0.082  2.37  1.666 0.071 0.076  1.96  1.689 0.040 0.042  2.01  2.946 0.085 0.093  7.06
   1-0 Q(4) 2.437489  1  4  0.931 0.098 0.109  1.48  1.384 0.103 0.115  2.33  1.105 0.114 0.129  1.76  1.034 0.088 0.096  1.64  2.429 0.086 0.094  6.61
   1-0 S(2) 2.033758  1  4  0.915 0.086 0.094  1.42  1.390 0.092 0.101  2.28                           1.017 0.072 0.078  1.57  2.389 0.071 0.076  6.19
   1-0 S(3) 1.957559  1  5  0.453 0.042 0.044  2.00  0.978 0.065 0.070  3.38  0.751 0.064 0.068  2.70  0.529 0.032 0.033  2.16  1.740 0.067 0.072  7.25
   1-0 Q(6) 2.475559  1  6 -0.406 0.101 0.113  1.27  0.126 0.106 0.119  2.16 -0.031 0.118 0.134  1.84 -0.142 0.121 0.138  1.65                         
   1-0 S(6) 1.788050  1  8                                                                                                      0.161 0.059 0.063  2.71
   1-0 S(7) 1.747955  1  9 -1.755 0.038 0.039  0.43 -1.002 0.059 0.062  0.91 -1.208 0.060 0.064  0.74 -1.923 0.039 0.041  0.36 -0.054 0.057 0.060  2.34
   1-0 S(8) 1.714738  1 10 -2.586 0.089 0.098  0.22 -1.603 0.080 0.087  0.58 -1.916 0.110 0.123  0.43                          -0.473 0.056 0.060  1.81
   1-0 S(9) 1.687761  1 11 -2.509 0.037 0.039  0.32 -1.728 0.057 0.060  0.70 -1.878 0.059 0.063  0.60 -2.193 0.036 0.038  0.44 -0.837 0.054 0.057  1.71
  1-0 S(10) 1.666475  1 12 -3.228 0.110 0.123  0.24 -2.123 0.081 0.088  0.72 -2.587 0.138 0.160  0.45                          -1.305 0.058 0.062  1.63
  1-0 S(11) 1.650413  1 13                          -2.528 0.059 0.063  0.82 -2.429 0.074 0.079  0.91                          -1.931 0.057 0.061  1.49
  1-0 S(17) 1.645885  1 19                                                                                                     -3.753 0.059 0.062  5.69
   2-1 S(0) 2.355605  2  2  0.982 0.096 0.107  1.13  1.196 0.101 0.113  1.40  1.068 0.113 0.128  1.23  1.138 0.086 0.095  1.32  1.715 0.083 0.091  2.35
   2-1 S(1) 2.247716  2  3  0.423 0.048 0.050  1.45  0.539 0.072 0.078  1.63  0.379 0.069 0.074  1.39  0.339 0.037 0.039  1.34  1.020 0.079 0.086  2.64
   2-0 O(6) 1.486989  2  4  0.046 0.066 0.070  1.65                          -0.289 0.121 0.137  1.18                                                  
   2-1 S(2) 2.154216  2  4 -0.178 0.090 0.099  1.32  0.135 0.096 0.106  1.81 -0.117 0.109 0.122  1.41 -0.181 0.078 0.084  1.32  0.619 0.076 0.082  2.93
   2-0 O(7) 1.546377  2  5 -0.845 0.039 0.041  1.67 -0.477 0.053 0.056  2.41 -0.511 0.065 0.070  2.33                           0.076 0.050 0.052  4.20
   2-1 S(3) 2.073482  2  5 -0.632 0.045 0.047  2.07 -0.331 0.068 0.073  2.80                          -0.788 0.034 0.036  1.77  0.213 0.072 0.078  4.82
   2-1 S(4) 2.004109  2  6                          -0.867 0.091 0.100  2.56                                                                           
   2-0 O(9) 1.679641  2  7                          -1.412 0.073 0.078  2.10 -0.993 0.094 0.104  3.19                          -0.825 0.078 0.085  3.77
  2-1 S(10) 1.768836  2 12                          -2.956 0.134 0.155  0.65                                                                           
   3-1 O(4) 1.467714  3  2  0.323 0.059 0.062  1.07                           0.576 0.086 0.094  1.37                                                  
   3-1 O(5) 1.522033  3  3 -0.420 0.031 0.032  1.21 -0.270 0.050 0.053  1.41 -0.304 0.054 0.057  1.36 -0.386 0.026 0.027  1.25 -0.014 0.044 0.046  1.82
   3-2 S(1) 2.386471  3  3 -0.219 0.050 0.053  1.48 -0.327 0.075 0.081  1.33 -0.245 0.071 0.077  1.44 -0.303 0.043 0.045  1.36 -0.045 0.084 0.092  1.76
   3-1 O(6) 1.581171  3  4 -0.738 0.068 0.073  1.57 -0.581 0.073 0.079  1.84 -0.826 0.098 0.109  1.44                          -0.166 0.051 0.054  2.78
   3-2 S(2) 2.287045  3  4 -0.852 0.094 0.104  1.40 -0.575 0.100 0.111  1.85 -0.857 0.112 0.127  1.39 -0.876 0.085 0.093  1.37 -0.225 0.081 0.088  2.62
   3-1 O(7) 1.645348  3  5 -1.627 0.037 0.038  1.69 -1.186 0.055 0.059  2.62 -1.460 0.061 0.065  1.99                          -0.809 0.052 0.055  3.82
   3-2 S(3) 2.201399  3  5 -1.376 0.047 0.049  2.17 -1.085 0.071 0.077  2.91 -1.294 0.068 0.073  2.36 -1.605 0.039 0.040  1.73 -0.676 0.077 0.084  4.37
   3-2 S(4) 2.128015  3  6 -2.172 0.090 0.099  1.64 -1.494 0.095 0.105  3.23 -1.829 0.110 0.124  2.31 -2.282 0.091 0.100  1.47 -0.858 0.075 0.081  6.09
   3-1 O(9) 1.789869  3  7 -2.462 0.067 0.072  1.82 -1.876 0.066 0.071  3.28                                                   -1.307 0.069 0.074  5.79
   3-2 S(5) 2.065584  3  7 -2.369 0.045 0.047  2.00 -1.784 0.068 0.073  3.60 -2.087 0.067 0.072  2.66 -2.309 0.043 0.045  2.13 -1.213 0.072 0.077  6.36
   3-2 S(7) 1.969231  3  9 -3.119 0.048 0.051  0.97                          -2.647 0.071 0.077  1.56                                                  
  3-1 Q(13) 1.502463  3 13                                                                                                     -3.247 0.055 0.058  1.39
  3-1 Q(15) 1.568584  3 15                          -4.351 0.065 0.069  0.76                                                                           
   4-2 O(2) 1.461133  4  0  0.643 0.058 0.062  1.01  0.775 0.066 0.070  1.15  0.697 0.086 0.095  1.07                                                  
   4-2 O(3) 1.509865  4  1  0.000 0.031 0.032  1.00  0.000 0.049 0.052  1.00  0.000 0.053 0.056  1.00  0.000 0.022 0.022  1.00  0.000 0.043 0.045  1.00
   4-2 O(4) 1.563515  4  2 -0.298 0.064 0.068  0.98 -0.121 0.071 0.076  1.17 -0.165 0.089 0.098  1.12 -0.158 0.050 0.053  1.13 -0.078 0.047 0.049  1.22
   4-2 O(5) 1.622299  4  3 -0.863 0.034 0.035  1.37 -0.795 0.054 0.057  1.47 -0.868 0.057 0.060  1.36 -0.697 0.027 0.028  1.62 -0.771 0.050 0.053  1.50
   4-2 O(6) 1.686462  4  4 -1.753 0.074 0.079  1.02 -1.394 0.078 0.085  1.47 -1.583 0.102 0.114  1.21                          -1.193 0.060 0.063  1.79
   4-2 O(7) 1.756281  4  5 -2.376 0.040 0.042  1.51 -1.902 0.059 0.063  2.42 -2.095 0.064 0.069  2.00                          -1.443 0.058 0.062  3.84
   4-3 S(3) 2.344453  4  5 -1.918 0.050 0.052  2.38 -1.631 0.074 0.080  3.17 -1.776 0.071 0.077  2.74                          -1.151 0.083 0.090  5.13
   4-3 S(4) 2.266764  4  6 -2.640 0.114 0.129  2.02 -2.062 0.104 0.116  3.60                                                   -1.689 0.094 0.104  5.23
   4-3 S(5) 2.200974  4  7 -2.918 0.050 0.052  2.41 -2.375 0.072 0.077  4.15 -2.574 0.072 0.078  3.40                          -1.984 0.078 0.085  6.13
   4-2 Q(7) 1.459195  4  7                          -2.204 0.050 0.052  4.95 -2.442 0.070 0.076  3.90                          -1.830 0.047 0.049  7.19
   4-2 Q(8) 1.477736  4  8 -3.388 0.085 0.092  1.67                                                                                                    
   4-3 S(6) 2.145873  4  8 -3.783 0.147 0.172  1.11 -2.838 0.105 0.118  2.87 -3.394 0.199 0.248  1.64                          -2.156 0.090 0.099  5.67
   4-3 S(7) 2.100426  4  9 -3.926 0.077 0.084  1.04 -3.066 0.073 0.079  2.46 -3.239 0.100 0.111  2.07 -2.017 0.050 0.052  7.02 -2.581 0.081 0.088  4.00
  4-2 O(11) 2.099586  4  9                          -2.741 0.092 0.101  3.41                                                   -2.535 0.127 0.145  4.18
   4-2 Q(9) 1.498876  4  9 -3.696 0.034 0.035  1.32 -3.005 0.049 0.052  2.64 -3.556 0.062 0.066  1.52                          -2.681 0.044 0.046  3.64
  4-2 Q(11) 1.549455  4 11 -4.452 0.038 0.040  0.64 -3.736 0.052 0.055  1.30 -3.935 0.061 0.065  1.07                          -3.388 0.048 0.050  1.85
  4-2 Q(12) 1.579217  4 12                          -4.240 0.084 0.091  0.78                                                                           
  4-2 Q(13) 1.612237  4 13                          -4.368 0.057 0.061  0.73                                                                           
  4-2 Q(14) 1.648782  4 14                          -5.290 0.127 0.145  0.33                                                                           
  4-2 Q(15) 1.689178  4 15                          -5.352 0.067 0.072  0.41                                                                           
  4-3 S(17) 2.047446  4 19                          -6.865 0.087 0.095  0.46                                                                           
   5-3 O(2) 1.560736  5  0 -0.092 0.063 0.068  0.67  0.058 0.071 0.076  0.78  0.092 0.089 0.098  0.81  0.118 0.050 0.052  0.83 -0.048 0.047 0.049  0.71
   5-3 O(3) 1.613520  5  1 -0.576 0.034 0.035  0.84 -0.776 0.054 0.057  0.68 -0.628 0.056 0.060  0.79 -0.635 0.025 0.025  0.79 -0.765 0.049 0.052  0.69
   5-3 Q(1) 1.492933  5  1 -0.293 0.030 0.031  1.11                          -0.147 0.053 0.056  1.28                          -0.604 0.043 0.045  0.81
   5-3 O(4) 1.671813  5  2 -0.928 0.070 0.075  0.79 -0.737 0.077 0.083  0.96 -0.905 0.095 0.104  0.81 -0.670 0.058 0.062  1.03 -0.849 0.054 0.057  0.86
   5-3 Q(2) 1.497982  5  2 -0.793 0.060 0.064  0.91 -0.575 0.067 0.072  1.13 -0.581 0.086 0.095  1.13                                                  
   5-3 Q(3) 1.505588  5  3                          -1.184 0.049 0.052  1.58                                                   -1.328 0.044 0.046  1.37
   5-3 O(5) 1.735889  5  3 -1.674 0.037 0.039  0.96                          -1.707 0.060 0.064  0.93 -1.021 0.038 0.039  1.85                         
   5-3 Q(4) 1.515791  5  4 -1.943 0.062 0.066  1.47 -1.658 0.068 0.073  1.95 -1.795 0.089 0.098  1.70                          -1.394 0.046 0.048  2.54
   5-3 Q(5) 1.528648  5  5 -2.538 0.032 0.033  2.25 -2.181 0.050 0.053  3.21 -2.169 0.055 0.058  3.25                          -1.928 0.045 0.047  4.13
   5-3 O(8) 1.966206  5  6                          -2.687 0.105 0.117  3.43                                                   -2.293 0.107 0.120  5.08
   5-3 Q(6) 1.544231  5  6 -3.611 0.088 0.097  1.36 -2.533 0.072 0.078  4.01 -2.801 0.107 0.120  3.07                                                  
   5-4 S(4) 2.424758  5  6                          -2.670 0.141 0.164  3.48                                                   -2.155 0.159 0.189  5.83
   5-3 O(9) 2.057127  5  7 -3.123 0.060 0.064  3.58 -2.938 0.078 0.085  4.31 -2.892 0.095 0.105  4.51                          -2.725 0.094 0.103  5.33
   5-3 Q(7) 1.562635  5  7 -3.496 0.033 0.034  2.48 -2.937 0.052 0.055  4.33 -3.156 0.056 0.060  3.48                          -2.703 0.047 0.049  5.47
   5-3 Q(8) 1.583975  5  8                          -3.394 0.078 0.085  3.14 -3.627 0.128 0.147  2.49                                                  
   5-3 Q(9) 1.608398  5  9 -3.987 0.036 0.038  1.79 -3.644 0.054 0.057  2.53 -3.735 0.061 0.065  2.31                                                  
  5-3 Q(11) 1.667248  5 11                          -4.375 0.059 0.063  1.06 -4.560 0.078 0.084  0.88                          -4.317 0.064 0.068  1.13
  5-4 S(13) 2.152833  5 15                          -5.659 0.096 0.106  0.45                                                                           
   6-4 O(2) 1.675032  6  0 -0.552 0.070 0.075  0.87 -0.424 0.077 0.083  0.99 -0.473 0.094 0.104  0.94 -0.283 0.056 0.060  1.14 -0.612 0.054 0.057  0.82
   6-4 O(3) 1.732641  6  1 -1.100 0.037 0.039  0.81 -1.168 0.058 0.062  0.76 -1.187 0.060 0.064  0.75                          -1.301 0.057 0.060  0.67
   6-4 Q(1) 1.601534  6  1 -0.957 0.033 0.035  0.94 -0.973 0.053 0.056  0.93 -0.943 0.056 0.059  0.95                          -1.294 0.049 0.051  0.67
   6-4 Q(2) 1.607390  6  2 -1.071 0.066 0.071  1.00 -0.968 0.073 0.079  1.11 -1.116 0.092 0.102  0.96 -0.842 0.054 0.057  1.26 -1.155 0.050 0.053  0.92
   6-4 S(0) 1.536891  6  2 -1.193 0.062 0.066  0.89 -0.999 0.069 0.075  1.08 -1.048 0.089 0.097  1.03 -0.727 0.050 0.052  1.41 -1.100 0.047 0.049  0.97
   6-4 O(4) 1.796524  6  2 -1.131 0.077 0.083  0.94 -0.977 0.083 0.090  1.10 -1.033 0.100 0.112  1.04 -0.881 0.074 0.080  1.21 -1.167 0.064 0.068  0.91
   6-4 S(1) 1.501560  6  3 -1.778 0.030 0.031  1.32 -1.783 0.049 0.052  1.31 -1.802 0.053 0.056  1.29 -1.865 0.024 0.025  1.21 -1.889 0.043 0.045  1.18
   6-4 Q(3) 1.616224  6  3 -1.971 0.034 0.035  1.09 -1.903 0.054 0.057  1.17 -1.990 0.057 0.060  1.07 -2.000 0.026 0.027  1.06 -2.005 0.050 0.052  1.06
   6-4 Q(4) 1.628094  6  4 -2.730 0.070 0.075  1.07 -2.283 0.075 0.081  1.68 -2.389 0.095 0.105  1.51                          -2.187 0.054 0.057  1.85
   6-4 Q(5) 1.643084  6  5 -3.131 0.035 0.036  1.99 -2.907 0.055 0.058  2.49                                                   -2.831 0.052 0.055  2.68
   6-4 O(7) 2.029684  6  5 -2.932 0.047 0.049  2.42 -2.667 0.068 0.073  3.15 -2.765 0.071 0.076  2.86                          -2.693 0.074 0.080  3.07
   6-4 O(8) 2.122901  6  6 -3.434 0.118 0.134  2.68                                                                                                    
   6-4 Q(6) 1.661304  6  6                          -3.241 0.077 0.084  3.27                                                   -2.915 0.058 0.061  4.53
   6-4 O(9) 2.224960  6  7                          -3.301 0.080 0.087  5.04                                                                           
   6-4 Q(7) 1.682897  6  7 -3.748 0.039 0.040  3.25 -3.389 0.057 0.061  4.65 -3.444 0.063 0.067  4.40                          -3.140 0.055 0.059  5.96
   6-4 Q(8) 1.708040  6  8                          -4.144 0.085 0.093  2.37 -4.326 0.132 0.152  1.98                          -3.433 0.065 0.069  4.82
   6-4 Q(9) 1.736958  6  9 -5.187 0.062 0.066  0.80 -4.413 0.060 0.064  1.73 -4.500 0.072 0.078  1.59                                                  
   7-5 Q(1) 1.728799  7  1 -1.284 0.037 0.038  0.85 -1.382 0.058 0.062  0.77 -1.346 0.060 0.064  0.80 -1.455 0.035 0.037  0.71 -1.675 0.057 0.060  0.57
   7-5 S(0) 1.658492  7  2 -1.706 0.069 0.075  0.78 -1.647 0.076 0.083  0.83 -1.807 0.096 0.106  0.70                          -1.997 0.060 0.064  0.58
   7-5 Q(2) 1.735761  7  2 -1.884 0.074 0.080  0.66 -1.655 0.080 0.087  0.83 -1.799 0.099 0.110  0.71 -1.741 0.070 0.076  0.76 -1.927 0.062 0.066  0.63
   7-5 O(4) 1.943455  7  2 -1.586 0.083 0.091  0.88 -1.347 0.092 0.101  1.11 -1.546 0.107 0.120  0.91                                                  
   7-5 S(1) 1.620548  7  3 -2.316 0.034 0.035  1.15 -2.311 0.054 0.057  1.15 -2.385 0.057 0.060  1.07                          -2.469 0.050 0.053  0.98
   7-5 O(5) 2.022053  7  3 -2.190 0.044 0.046  1.30                          -2.751 0.077 0.084  0.74                                                  
   7-5 Q(3) 1.746280  7  3 -2.179 0.038 0.039  1.32 -2.246 0.059 0.063  1.23 -2.282 0.062 0.066  1.19                          -2.502 0.059 0.063  0.95
   7-5 O(6) 2.109001  7  4 -3.139 0.121 0.137  1.05 -2.521 0.105 0.118  1.95 -2.663 0.161 0.192  1.69                                                  
   7-5 Q(4) 1.760446  7  4 -3.068 0.078 0.085  1.13 -2.673 0.082 0.090  1.68 -2.835 0.106 0.119  1.43                          -2.521 0.064 0.069  1.96
   7-5 S(2) 1.588294  7  4 -3.132 0.066 0.071  1.06 -2.630 0.072 0.078  1.75 -2.932 0.094 0.104  1.29 -2.810 0.064 0.069  1.46                         
   7-5 S(3) 1.561510  7  5 -3.525 0.033 0.034  2.09 -3.213 0.052 0.055  2.85 -3.396 0.056 0.059  2.37 -3.182 0.028 0.029  2.94 -3.232 0.047 0.049  2.80
   7-5 O(7) 2.204989  7  5 -3.188 0.054 0.057  2.93 -3.195 0.074 0.080  2.91 -3.438 0.102 0.114  2.28 -2.861 0.062 0.066  4.06 -3.197 0.086 0.095  2.90
   7-5 Q(5) 1.778390  7  5 -3.373 0.040 0.042  2.45 -3.149 0.061 0.065  3.06 -3.713 0.076 0.082  1.74                                                  
   7-5 O(8) 2.310862  7  6                          -3.720 0.171 0.206  3.24                                                                           
   7-5 S(4) 1.540006  7  6 -4.074 0.069 0.074  2.27 -3.460 0.071 0.076  4.20 -3.652 0.097 0.108  3.47                          -3.443 0.055 0.059  4.27
   7-5 O(9) 2.427661  7  7                          -3.903 0.109 0.122  4.38                                                                           
   7-5 S(5) 1.523623  7  7 -4.392 0.034 0.035  2.70 -3.801 0.050 0.053  4.88                                                   -3.754 0.046 0.048  5.11
   7-5 S(6) 1.512240  7  8 -5.455 0.124 0.141  0.94 -4.112 0.073 0.079  3.58 -4.460 0.126 0.144  2.53                          -3.945 0.068 0.073  4.24
   7-5 S(7) 1.505784  7  9                          -4.156 0.058 0.061  3.11                                                                           
  7-5 Q(11) 1.979270  7 11                          -5.210 0.079 0.085  1.02 -5.041 0.096 0.107  1.21                          -4.824 0.093 0.102  1.50
   7-5 S(9) 1.507629  7 11                          -5.078 0.079 0.085  1.13                                                                           
  7-5 Q(13) 2.092904  7 13                          -5.880 0.095 0.104  0.87                                                   -5.358 0.105 0.118  1.46
   8-6 O(2) 1.970799  8  0 -0.919 0.085 0.093  0.79                          -1.060 0.112 0.126  0.68                                                  
   8-6 O(3) 2.041830  8  1 -1.468 0.044 0.046  0.97 -1.624 0.067 0.072  0.83 -1.719 0.066 0.071  0.76 -1.365 0.036 0.037  1.08 -2.021 0.072 0.077  0.56
   8-6 S(0) 1.804886  8  2                          -1.943 0.085 0.093  0.93                                                   -1.425 0.066 0.071  1.56
   8-6 O(4) 2.121592  8  2 -1.805 0.090 0.098  1.06 -1.552 0.095 0.105  1.37 -1.952 0.111 0.125  0.92 -1.746 0.086 0.094  1.12 -1.699 0.077 0.084  1.18
   8-6 S(1) 1.763952  8  3                          -3.003 0.061 0.065  0.82 -2.903 0.071 0.077  0.91                          -3.079 0.069 0.074  0.76
   8-6 O(5) 2.210762  8  3 -2.546 0.050 0.052  1.29 -2.509 0.073 0.078  1.34 -2.727 0.079 0.086  1.08 -2.528 0.068 0.073  1.32 -2.902 0.087 0.096  0.91
   8-6 S(2) 1.729672  8  4 -3.340 0.080 0.087  1.32 -2.941 0.082 0.089  1.96 -3.388 0.123 0.141  1.26 -2.551 0.094 0.104  2.90 -2.958 0.071 0.076  1.93
   8-6 O(6) 2.310167  8  4 -3.217 0.122 0.138  1.49 -2.765 0.108 0.122  2.35 -3.425 0.207 0.262  1.21                          -3.009 0.145 0.170  1.84
   8-6 S(3) 1.701803  8  5 -4.166 0.040 0.041  1.88 -3.714 0.058 0.061  2.96 -3.800 0.064 0.068  2.71                          -3.900 0.060 0.064  2.46
   8-6 Q(5) 1.943225  8  5 -3.876 0.048 0.050  2.54 -3.674 0.068 0.073  3.11 -4.032 0.086 0.095  2.17                          -3.807 0.098 0.108  2.72
   8-6 O(7) 2.420824  8  5                          -3.683 0.097 0.108  3.06                                                                           
   8-6 Q(6) 1.970468  8  6                          -4.093 0.126 0.144  4.10                                                                           
   8-6 S(4) 1.680153  8  6 -4.476 0.083 0.091  2.75 -4.102 0.082 0.090  4.00 -4.300 0.127 0.145  3.28                                                  
   8-6 Q(7) 2.003105  8  7                          -4.172 0.089 0.097  5.58                                                                           
   8-6 S(5) 1.664584  8  7 -4.565 0.039 0.040  3.70 -4.360 0.057 0.060  4.54 -4.206 0.063 0.067  5.30                          -4.432 0.059 0.063  4.23
   8-6 S(6) 1.655023  8  8                          -4.237 0.089 0.098  4.84                                                                           
   8-6 Q(8) 2.041614  8  8                          -4.721 0.142 0.165  3.06                                                                           
   8-6 Q(9) 2.086607  8  9                          -4.918 0.084 0.092  2.40                                                   -5.112 0.134 0.155  1.98
   8-6 S(7) 1.651474  8  9                          -4.673 0.060 0.064  2.97                                                                           
  8-6 Q(11) 2.199456  8 11                          -5.158 0.102 0.113  2.69                                                                           
   9-7 O(2) 2.172715  9  0 -1.381 0.093 0.102  0.67 -1.266 0.097 0.108  0.75 -1.459 0.117 0.133  0.62 -1.385 0.100 0.111  0.67 -1.659 0.091 0.100  0.51
   9-7 Q(1) 2.073187  9  1                          -1.903 0.069 0.074  0.78 -2.209 0.069 0.075  0.58 -1.931 0.047 0.049  0.76 -2.616 0.081 0.088  0.38
   9-7 O(3) 2.253724  9  1 -1.888 0.048 0.051  0.80 -1.986 0.073 0.078  0.72 -2.212 0.075 0.081  0.58 -2.096 0.053 0.056  0.65 -2.504 0.086 0.094  0.43
   9-7 O(4) 2.345581  9  2 -2.179 0.101 0.113  0.85 -1.953 0.104 0.116  1.07 -2.252 0.131 0.151  0.79 -1.890 0.112 0.127  1.14                         
   9-7 Q(2) 2.084098  9  2 -2.057 0.093 0.102  0.96 -1.983 0.100 0.111  1.04 -2.401 0.143 0.167  0.68 -1.783 0.128 0.147  1.27 -2.120 0.102 0.114  0.91
   9-7 S(0) 1.987350  9  2 -2.088 0.090 0.099  0.93 -1.966 0.092 0.101  1.05 -2.280 0.122 0.139  0.77 -1.777 0.094 0.104  1.27 -2.201 0.088 0.096  0.83
   9-7 Q(3) 2.100664  9  3 -2.953 0.047 0.049  1.07 -2.890 0.069 0.075  1.14 -3.200 0.073 0.079  0.83 -2.545 0.044 0.046  1.61 -3.423 0.081 0.088  0.67
   9-7 S(1) 1.942958  9  3                          -2.941 0.066 0.071  1.07                                                                           
   9-6 O(5) 1.475519  9  3                          -2.921 0.068 0.074  1.09                                                                           
   9-7 O(5) 2.449297  9  3 -2.914 0.072 0.077  1.10 -2.915 0.091 0.100  1.10                                                                           
   9-7 Q(4) 2.123137  9  4 -3.603 0.105 0.118  1.35 -3.226 0.107 0.120  1.96 -3.761 0.178 0.216  1.15                                                  
   9-7 Q(5) 2.151876  9  5 -4.066 0.054 0.057  3.08 -3.816 0.072 0.078  3.95 -4.221 0.093 0.102  2.64                          -4.021 0.088 0.096  3.22
   9-7 Q(7) 2.230268  9  7 -4.680 0.068 0.073  5.36                                                                                                    
   9-7 Q(8) 2.281426  9  8                          -4.377 0.163 0.195  7.48                                                                           
  10-7 O(2) 1.508549 10  0 -1.716 0.069 0.074  0.82 -1.431 0.072 0.078  1.09 -1.689 0.127 0.145  0.84                                                  
  10-7 O(3) 1.548849 10  1 -2.365 0.033 0.034  0.77 -2.413 0.052 0.055  0.73 -2.590 0.064 0.068  0.62                                                  
  10-7 Q(1) 1.461391 10  1                          -2.197 0.053 0.056  0.91                                                                           
  10-8 Q(1) 2.322474 10  1 -2.161 0.059 0.063  0.95 -2.079 0.082 0.089  1.03 -2.578 0.127 0.145  0.62                                                  
  10-7 O(4) 1.595267 10  2 -2.522 0.075 0.081  0.91 -2.207 0.077 0.083  1.25 -2.558 0.123 0.140  0.88                                                  
  10-8 Q(2) 2.337184 10  2 -2.654 0.114 0.129  0.81 -2.075 0.107 0.120  1.44 -2.349 0.154 0.182  1.09                                                  
  10-8 S(0) 2.225259 10  2 -2.602 0.125 0.142  0.84 -2.461 0.120 0.136  0.97                                                                           
  10-7 Q(3) 1.482704 10  3                          -3.358 0.063 0.067  1.15                                                                           
  10-8 S(1) 2.176855 10  3 -3.342 0.053 0.056  1.16 -3.118 0.073 0.079  1.45 -3.255 0.085 0.093  1.27 -2.651 0.060 0.063  2.32 -3.324 0.090 0.099  1.18
  10-8 Q(3) 2.359611 10  3 -3.138 0.061 0.065  1.44 -3.297 0.085 0.093  1.23                                                                           
  10-7 O(5) 1.648305 10  3 -3.343 0.042 0.044  1.16 -3.242 0.057 0.061  1.29                                                   -3.196 0.060 0.064  1.35
  10-7 O(6) 1.708625 10  4                          -3.635 0.109 0.123  2.35                                                                           
  10-7 Q(4) 1.500204 10  4                          -3.245 0.077 0.083  3.47                                                                           
  10-8 Q(4) 2.390217 10  4                          -3.062 0.141 0.164  4.23                                                                           
  10-8 S(2) 2.138639 10  4 -4.302 0.195 0.243  1.21 -3.604 0.126 0.144  2.42                                                                           
  10-8 Q(5) 2.429671 10  5 -4.011 0.083 0.090  5.78 -4.050 0.104 0.116  5.56                                                                           
  10-7 Q(7) 1.584507 10  7                          -4.755 0.069 0.074 10.02                                                                           
  10-7 Q(9) 1.674084 10  9                          -5.509 0.074 0.080 22.93                                                                           
  11-8 O(2) 1.712094 11  0 -1.721 0.075 0.082  1.15 -1.729 0.082 0.089  1.14 -1.764 0.110 0.124  1.10                                                  
  11-8 O(3) 1.760924 11  1 -2.420 0.039 0.041  0.93 -2.501 0.061 0.065  0.86 -2.863 0.072 0.078  0.60                                                  
  11-8 Q(1) 1.657102 11  1 -2.555 0.036 0.038  0.81 -2.505 0.056 0.059  0.85                                                   -3.310 0.069 0.074  0.38
  11-8 S(0) 1.611071 11  2                          -2.616 0.089 0.097  1.09                                                                           
  11-8 S(1) 1.591504 11  3 -3.595 0.036 0.038  1.40 -3.378 0.054 0.057  1.74 -3.468 0.066 0.071  1.59                          -3.888 0.063 0.067  1.05
  11-8 Q(3) 1.687033 11  3 -3.820 0.045 0.047  1.12 -3.533 0.059 0.063  1.50                                                                           
  11-8 S(2) 1.578830 11  4 -4.313 0.096 0.106  3.25 -3.682 0.080 0.087  6.10                                                                           
  11-8 Q(4) 1.711844 11  4                          -3.951 0.105 0.118  4.67                                                                           
  11-8 S(3) 1.573164 11  5                          -4.453 0.057 0.060 11.44 -4.476 0.083 0.091 11.18                          -4.086 0.060 0.064 16.50
  11-8 Q(5) 1.744026 11  5 -4.470 0.056 0.059 11.26 -4.712 0.074 0.080  8.84                                                                           
  11-8 S(4) 1.574790 11  6                          -4.848 0.103 0.115 11.82                                                                           
  12-9 O(2) 2.007052 12  0                          -1.881 0.107 0.120  0.81 -0.816 0.147 0.172  2.35                                                  
  12-9 O(3) 2.069972 12  1 -2.315 0.046 0.048  0.86 -2.570 0.070 0.075  0.66 -2.640 0.077 0.083  0.62                          -3.340 0.099 0.110  0.31
  12-9 Q(1) 1.940134 12  1                          -2.572 0.073 0.079  0.66                                                                           
  12-9 O(4) 2.146016 12  2 -2.624 0.101 0.112  0.92 -2.550 0.104 0.116  0.99 -2.938 0.169 0.204  0.67 -2.132 0.128 0.147  1.50                         
  12-9 O(5) 2.237054 12  3                          -3.642 0.112 0.126  1.21                                                                           
  12-9 Q(3) 1.986307 12  3 -3.469 0.053 0.055  1.44 -3.531 0.073 0.079  1.36                                                                           
  12-9 Q(5) 2.076395 12  5                          -4.599 0.099 0.110 14.23                                                                           
  13-9 O(2) 1.657943 13  0                          -2.878 0.117 0.132  0.23                                                                           
  13-9 O(3) 1.703755 13  1 -3.301 0.054 0.057  0.24 -3.308 0.067 0.072  0.24 -3.396 0.111 0.125  0.22                                                  
 13-10 Q(1) 2.396139 13  1                          -3.037 0.141 0.165  0.32                                                                           
  13-9 Q(1) 1.614808 13  1 -3.464 0.057 0.060  0.21 -3.286 0.063 0.067  0.25 -3.069 0.087 0.096  0.31                                                  
  13-9 S(0) 1.582542 13  2                                                   -1.883 0.160 0.190  1.47                                                  
  13-9 Q(2) 1.633121 13  2 -3.127 0.104 0.116  0.42 -3.289 0.108 0.121  0.36                                                                           
  13-9 Q(3) 1.661581 13  3 -3.425 0.045 0.047  1.12                                                                                                    
 14-10 Q(1) 2.091367 14  1                                                   -2.193 0.124 0.142  0.53                                                  

